Constant Step Size Least-Mean-Square: Bias-Variance Trade-offs and Optimal Sampling Distributions

We consider the least-squares regression problem and provide a detailed asymptotic analysis of the performance of averaged constant-step-size stochastic gradient descent (a.k.a. least-mean-squares). In the strongly-convex case, we provide an asymptotic expansion up to explicit exponentially decaying terms. Our analysis leads to new insights into stochastic approximation algorithms: (a) it gives a tighter bound on the allowed step-size; (b) the generalization error may be divided into a variance term which is decaying as O(1/n), independently of the step-size $\gamma$, and a bias term that decays as O(1/$\gamma$ 2 n 2); (c) when allowing non-uniform sampling, the choice of a good sampling density depends on whether the variance or bias terms dominate. In particular, when the variance term dominates, optimal sampling densities do not lead to much gain, while when the bias term dominates, we can choose larger step-sizes that leads to significant improvements.

==> PAPER_hist_dim25_n2_0.1opt_long.txt <==
total	variance	bias	n
2.5237442369161545	4.2479610967482521e-06	2.5237399889550578	1.0
0.31836090768683462	0.00044154620749242506	0.31791936147934219	4801.0
0.13196275421130496	0.00035434984086749554	0.13160840437043747	9601.0
0.068178679894043928	0.0002858933128345507	0.067892786581209383	14401.0
0.040498286585454853	0.00022809718605165151	0.040270189399403203	19201.0
0.026490618940912279	0.00018810737697900229	0.026302511563933276	24001.0
0.01372020564401785	0.00014576477484754059	0.01357444086917031	33601.0
0.0083488017459058695	0.00012085891720182916	0.0082279428287040397	43201.0
0.0047249980398421801	9.487988133212105e-05	0.0046301181585100592	57601.0
0.0026782778176063435	7.3724948411390995e-05	0.0026045528691949526	76801.0
0.0015686691813338531	5.6717852272285832e-05	0.0015119513290615672	100801.0
0.00095879653561358662	4.4155258314556004e-05	0.00091464127729903063	129601.0
0.00061255656135914482	3.5761051210363531e-05	0.00057679551014878125	163201.0
0.00037221389504202117	2.7804046471951308e-05	0.00034440984857006984	211201.0
0.00023445719495960717	2.1836397807788971e-05	0.00021262079715181819	268801.0
0.00014917681359257745	1.6905465051389767e-05	0.00013227134854118769	340801.0
9.3691814096284412e-05	1.3172465225123115e-05	8.0519348871161295e-05	436801.0
6.005997985975217e-05	1.0507260925569731e-05	4.9552718934182439e-05	556801.0
3.9031189303200732e-05	8.1745142576696344e-06	3.0856675045531094e-05	705601.0
2.54088141610662e-05	6.3410028045431586e-06	1.9067811356523039e-05	897601.0
1.6632504687024186e-05	4.8610440965192435e-06	1.1771460590504941e-05	1142401.0
1.134157305747297e-05	4.0306781289240076e-06	7.3108949285489637e-06	1449601.0
7.6112540377017121e-06	3.0893420266642932e-06	4.5219120110374189e-06	1843201.0
5.3089453388718926e-06	2.509029272547436e-06	2.7999160663244561e-06	2342401.0
3.6857952922031784e-06	1.9511872460373145e-06	1.7346080461658639e-06	2976001.0
2.6140326011872861e-06	1.537479806332367e-06	1.0765527948549191e-06	3777601.0
1.8907399372673463e-06	1.221281277882119e-06	6.6945865938522737e-07	4790401.0


==> PAPER_hist_dim25_n2_1opt_long.txt <==
total	variance	bias	n
3.3521541876162866	0.00071473444929105344	3.3514394531669955	1.0
0.012674759235599516	0.0012087737206552844	0.011465985514944233	4801.0
0.0034932660273555142	0.00062533699346231262	0.0028679290338932016	9601.0
0.0017129295003658761	0.00043820573179524007	0.0012747237685706361	14401.0
0.0010500112838952196	0.00033295426817628245	0.00071705701571893722	19201.0
0.00072359275705848828	0.00026466670658639816	0.00045892605047209017	24001.0
0.00042816918702962079	0.00019401766814056145	0.00023415151888905937	33601.0
0.00029199900270724549	0.0001503499139736677	0.00014164908873357782	43201.0
0.00019133024323558581	0.00011165170864172003	7.9678534593865776e-05	57601.0
0.00012616381599406213	8.1344251233875662e-05	4.4819564760186458e-05	76801.0
8.8086611530886609e-05	6.2068743684675178e-05	2.6017867846211427e-05	100801.0
6.407921118892634e-05	4.8339937786816124e-05	1.5739273402110213e-05	129601.0
4.8965657086122285e-05	3.9040080299936858e-05	9.9255767861854271e-06	163201.0
3.6482774347749517e-05	3.0556122115282428e-05	5.9266522324670903e-06	211201.0
2.7427331161711209e-05	2.376852312423331e-05	3.6588080374778984e-06	268801.0
2.0471329446219346e-05	1.8195185815615144e-05	2.2761436306042023e-06	340801.0
1.5612128390339219e-05	1.4226540316290017e-05	1.385588074049201e-06	436801.0
1.2008396761828771e-05	1.1155686731838137e-05	8.5271002999063252e-07	556801.0
9.6038990783855405e-06	9.072913153282658e-06	5.3098592510288216e-07	705601.0
7.5361254230662119e-06	7.2080038922272695e-06	3.2812153083894256e-07	897601.0
5.8619147715024236e-06	5.6593498521690205e-06	2.0256491933340319e-07	1142401.0
4.3539764078063718e-06	4.2281695183598037e-06	1.2580688944656803e-07	1449601.0
3.5283631366047714e-06	3.4505494503256243e-06	7.7813686279147328e-08	1843201.0
2.7724416596545531e-06	2.7242603173583947e-06	4.8181342296158376e-08	2342401.0
2.1712931096359847e-06	2.1414437348382005e-06	2.984937479778424e-08	2976001.0
1.7992715733696824e-06	1.7807461042003556e-06	1.8525469169326935e-08	3777601.0
1.4185776570761769e-06	1.4070575200159567e-06	1.1520137060220162e-08	4790401.0


==> PAPER_sido.txt <==
small	opt_small	opt_large	n
0.47856122160348552	0.47856122160348552	0.47856122160348552	1.0
0.0064632481582848483	0.0060709207364762416	0.0059342697020765972	126781.0
0.0040227598459312008	0.0038557774131864307	0.0036961528189464465	253561.0
0.0030091326009801904	0.0028834532860587542	0.0027837033847966097	380341.0
0.0020833550431747366	0.0020095380269749656	0.001919167218315268	633901.0
0.0018150716303735326	0.0017645568697756166	0.0016772929711537064	760681.0
0.0014662924062132515	0.0014319775255279832	0.0013659445935658952	1014241.0
0.0010331978722753973	0.0010152068513006735	0.00096336231783492043	1648141.0
0.0008155252768665619	0.00080436677962955616	0.00076264621826160547	2282041.0
0.00052708301362225027	0.00052234086996830187	0.00049684224096489815	4056961.0
0.00032395274962951012	0.00031950923969399983	0.00030458792341045426	7353241.0
0.00016699296011937759	0.00016372873952988365	0.00015684774763301962	15086821.0
5.9048773297851881e-05	5.7051027773424856e-05	5.4562490061530605e-05	40823161.0
1.5618774203977198e-05	1.5011005176982645e-05	1.4150761644477622e-05	126526441.0


==> PAPER_sido_weights.txt <==
small	opt_small	opt_large	n
0.47876483196507974	0.47876483196507974	0.47876483196507974	1.0
0.054784079563941566	0.05335265056173235	0.013942195791575802	126781.0
0.038915486574353439	0.038248106535823022	0.0087446054195037849	253561.0
0.031011748030091449	0.030728769408401219	0.0066082025419567474	380341.0
0.022919049563113011	0.022855480919554569	0.004617276377545252	633901.0
0.020474968741587468	0.020471012058914842	0.0040644749247962866	760681.0
0.017089439875693807	0.017147262301615347	0.003307769570754425	1014241.0
0.012522631420912367	0.012620114478425946	0.0023361021259759689	1648141.0
0.010136213613688043	0.010229093883719294	0.0018473699596355496	2282041.0
0.0069383500985868429	0.0069914158802708501	0.0012040575826705625	4056961.0
0.0046404637805377846	0.0046617638405767603	0.0007538620150929938	7353241.0
0.0028280224834774485	0.002831988804560516	0.00040525260103930344	15086821.0
0.0014048082423975747	0.0014063985701919558	0.00015393380420868769	40823161.0
0.00058679770919406807	0.00058750938124625673	4.0872159583621448e-05	126526441.0


==> PAPER_yahoo.txt <==
small	opt_small	sqrt	opt_large	n
0.44287274065390431	0.44287274065390431	0.44287274065390431	0.44287274065390431	1.0
0.00010771756966041629	4.1246751371237789e-05	5.0325087489457021e-05	7.4608009933384289e-05	107356.0
6.3266173655963931e-05	2.1987538050938227e-05	2.9632951864519419e-05	3.7502122969053364e-05	214711.0
3.8702617932762085e-05	1.5129020262572013e-05	2.0572574086344386e-05	2.4397532267322886e-05	322066.0
2.5026577884501577e-05	7.605698565844865e-06	1.2869128224200777e-05	1.2580879394277766e-05	536776.0
1.9206921885943362e-05	7.6020798731313288e-06	1.0520364346892908e-05	1.1834330460473719e-05	644131.0
1.3782006146878523e-05	5.8814836767298595e-06	8.5012771415815536e-06	8.1955544244463607e-06	858841.0
1.0340556445012639e-05	3.4844583861257106e-06	5.7913383707947075e-06	5.6476981277753247e-06	1395616.0
7.4050404916883861e-06	2.6829016168475328e-06	4.187935574148649e-06	3.525896405488782e-06	1932391.0
4.5173508078297231e-06	2.1033887228211201e-06	2.7338033822751906e-06	2.8512030356350748e-06	3435361.0
2.2800567722816578e-06	8.2427182878513916e-07	1.3029024108698883e-06	1.2699367093055303e-06	6226591.0
1.1293378618243421e-06	3.5065766926939412e-07	6.2555221098936631e-07	5.281533675613459e-07	12775246.0
3.7793171021871519e-07	9.5964164274764396e-08	1.7210415801521828e-07	1.6888584034729925e-07	34568311.0
1.2439596790841945e-07	4.0587473437714294e-08	3.7646680856040504e-08	6.7965638589351229e-08	107140291.0


==> PAPER_yahoo_weights.txt <==
small	opt_small	sqrt	opt_large	n
0.03405784645046761	0.03405784645046761	0.03405784645046761	0.03405784645046761	1.0
0.0049591612217048664	0.001428388571835415	0.0015135660328525757	0.00068699424818424726	107356.0
0.0034983429782525222	0.0010142999782425943	0.0010628997671380258	0.00045046918489355381	214711.0
0.002246955503092618	0.00074477840491576908	0.00086330816033541868	0.00027369018779282994	322066.0
0.0015750858234371279	0.00051863228419246621	0.00056383083845762405	0.0001423747533202957	536776.0
0.0012267424068664878	0.00044558835457791934	0.00048730968452154189	0.00011844193933630009	644131.0
0.00091002042371546299	0.00033616750565595988	0.00037825531958995962	8.4280361934530035e-05	858841.0
0.00057798826257660085	0.00021312584188037942	0.00023802857946486622	4.0863008941405266e-05	1395616.0
0.00045077518986241794	0.00015529174225986653	0.00017106685832740665	3.4623057081739628e-05	1932391.0
0.00024398027127009447	8.5472918990692204e-05	8.8705483789364159e-05	2.2284487950274823e-05	3435361.0
0.00013277321277244125	4.8251699354018296e-05	4.7327414108455645e-05	1.3965732421072907e-05	6226591.0
6.6860777574284658e-05	2.2316192411497848e-05	2.2154930895468272e-05	5.4142834586823341e-06	12775246.0
2.5990626081884294e-05	7.1591499216649979e-06	7.9780366468718e-06	1.6354824428632675e-06	34568311.0
7.427576904750488e-06	1.3029617980664376e-06	1.5076477427045099e-06	7.036330247900402e-07	107140291.0


==> regime_opt_noise_500.txt <==
gamma	error
0.0001	2.4742182674155129
0.00050000000000000001	1.8441682638626795
0.001	1.3321716599399605
0.0050000000000000001	0.28306001630280708
0.01	0.10498790533994577
0.050000000000000003	0.012819236533293421
0.10000000000000001	0.01372432665350427
0.20000000000000001	0.011326708391074554
0.29999999999999999	0.015138238113229886
0.40000000000000002	0.018218028564711466
0.59999999999999998	0.023099887132324755
0.69999999999999996	0.022451911889434916
0.80000000000000004	0.018081421992462311
0.90000000000000002	0.028013297608099962
1.0	0.041079176599041124
1.1000000000000001	0.041024309119357762
1.2	0.22235408616091337


==> regime_opt_noise_500_bis.txt <==
gamma	error
0.0001	2.4737478865326081
0.00018616455666360695	2.3299757493812678
0.00034657242157757321	2.0639253599281551
0.00064519501214821602	1.6712726759051286
0.0012011244339814313	1.1948095740280757
0.0022360679774997894	0.72557095444144371
0.0041627660370093661	0.36340569640373938
0.0077495949377416884	0.15359494528069462
0.014426999059072137	0.059371202173000036
0.026857958838184388	0.02577720761760649
0.049999999999999982	0.017221285036868303
0.089130122898300176	0.01489086374383536
0.15888357615732185	0.01437154861891524
0.28322625338847063	0.015662783024968721
0.50487981545078975	0.017908466466516722
0.89999999999999991	0.030998498359253349
1.0029549490989889	0.040066703642704954
1.1176873665801728	0.068123582176725539

==> regime_opt_noise_500_sep.txt <==
error_var	error_bias	gamma	error
7.602348783825429e-06	2.4739171800185242	0.0001	2.4739247823673081
1.8847573435866937e-05	2.3275364886019863	0.00018616455666360695	2.327555336175422
5.4259664549876964e-05	2.0609155448129473	0.00034657242157757321	2.0609698044774971
0.00013110082182215735	1.6692014814956051	0.00064519501214821602	1.6693325823174272
0.00035419179221309949	1.1883523216045346	0.0012011244339814313	1.1887065133967478
0.00070799313135263989	0.71523211983915835	0.0022360679774997894	0.71594011297051097
0.0015993207123483528	0.35303442542489583	0.0041627660370093661	0.35463374613724419
0.0032045211873226284	0.13935787915173223	0.0077495949377416884	0.14256240033905485
0.0055437124458504643	0.046018951054039928	0.014426999059072137	0.051562663499890395
0.0084210499509106522	0.013469766121797727	0.026857958838184388	0.021890816072708381
0.010257769505670127	0.0040219238352389945	0.049999999999999982	0.014279693340909122
0.011430417731794491	0.0012619804704799031	0.089130122898300176	0.012692398202274394
0.012396446042699833	0.00040584646830568743	0.15888357615732185	0.012802292511005521
0.01398315317401169	0.00013087518038756355	0.28322625338847063	0.014114028354399254
0.016575029355098306	4.9081721226680022e-05	0.50487981545078975	0.016624111076324985
0.030006721867843127	2.1356723932246198e-05	0.89999999999999991	0.030028078591775375
0.037586448911311944	2.1319986411454698e-05	1.0029549490989889	0.037607768897723395
0.063609673300448602	2.6208329365540023e-05	1.1176873665801728	0.063635881629814137
96.57391440768653	0.085802458817090033	1.24554452873	96.659716866503615

